NLLG Quarterly arXiv Report 06/23: What are the most influential current AI Papers?

The rapid growth of information in the field of Generative Artificial Intelligence (AI), particularly in the subfields of Natural Language Processing (NLP) and Machine Learning (ML), presents a significant challenge for researchers and practitioners to keep pace with the latest developments. To address the problem of information overload, this report by the Natural Language Learning Group at Bielefeld University focuses on identifying the most popular papers on arXiv, with a specific emphasis on NLP and ML. The objective is to offer a quick guide to the most relevant and widely discussed research, aiding both newcomers and established researchers in staying abreast of current trends. In particular, we compile a list of the 40 most popular papers based on normalized citation counts from the first half of 2023. We observe the dominance of papers related to Large Language Models (LLMs) and specifically ChatGPT during the first half of 2023, with the latter showing signs of declining popularity more recently, however. Further, NLP related papers are the most influential (around 60\% of top papers) even though there are twice as many ML related papers in our data. Core issues investigated in the most heavily cited papers are: LLM efficiency, evaluation techniques, ethical considerations, embodied agents, and problem-solving with LLMs. Additionally, we examine the characteristics of top papers in comparison to others outside the top-40 list (noticing the top paper's focus on LLM related issues and higher number of co-authors) and analyze the citation distributions in our dataset, among others.

==> structure/top_papers_sorted_20_norm_mean.csv <==
,Unnamed: 0,year,date_published,paper,title,summary,primary_category,categories,paper_entry_id,week,citation_counts,year_month,mean_citation_count,normalize_mean
1,9861,2023,2023-05-17 17:46:53+00:00,http://arxiv.org/abs/2305.10403v1,PaLM 2 Technical Report,"We introduce PaLM 2, a new state-of-the-art language model that has better
multilingual and reasoning capabilities and is more compute-efficient than its
predecessor PaLM. PaLM 2 is a Transformer-based model trained using a mixture
of objectives. Through extensive evaluations on English and multilingual
language, and reasoning tasks, we demonstrate that PaLM 2 has significantly
improved quality on downstream tasks across different model sizes, while
simultaneously exhibiting faster and more efficient inference compared to PaLM.
This improved efficiency enables broader deployment while also allowing the
model to respond faster, for a more natural pace of interaction. PaLM 2
demonstrates robust reasoning capabilities exemplified by large improvements
over PaLM on BIG-Bench and other reasoning tasks. PaLM 2 exhibits stable
performance on a suite of responsible AI evaluations, and enables
inference-time control over toxicity without additional overhead or impact on
other capabilities. Overall, PaLM 2 achieves state-of-the-art performance
across a diverse set of tasks and capabilities.
  When discussing the PaLM 2 family, it is important to distinguish between
pre-trained models (of various sizes), fine-tuned variants of these models, and
the user-facing products that use these models. In particular, user-facing
products typically include additional pre- and post-processing steps.
Additionally, the underlying models may evolve over time. Therefore, one should
not expect the performance of user-facing products to exactly match the results
reported in this report.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2305.10403v1,20,82,2023-05,0.731770833,22.13739843
2,18029,2023,2023-02-27 17:11:15+00:00,http://arxiv.org/abs/2302.13971v1,LLaMA: Open and Efficient Foundation Language Models,"We introduce LLaMA, a collection of foundation language models ranging from
7B to 65B parameters. We train our models on trillions of tokens, and show that
it is possible to train state-of-the-art models using publicly available
datasets exclusively, without resorting to proprietary and inaccessible
datasets. In particular, LLaMA-13B outperforms GPT-3 (175B) on most benchmarks,
and LLaMA-65B is competitive with the best models, Chinchilla-70B and
PaLM-540B. We release all our models to the research community.",cs.CL,['cs.CL'],http://arxiv.org/abs/2302.13971v1,9,852,2023-02,3.308447937,22.10674247
3,16235,2023,2023-03-15 17:15:04+00:00,http://arxiv.org/abs/2303.08774v3,GPT-4 Technical Report,"We report the development of GPT-4, a large-scale, multimodal model which can
accept image and text inputs and produce text outputs. While less capable than
humans in many real-world scenarios, GPT-4 exhibits human-level performance on
various professional and academic benchmarks, including passing a simulated bar
exam with a score around the top 10% of test takers. GPT-4 is a
Transformer-based model pre-trained to predict the next token in a document.
The post-training alignment process results in improved performance on measures
of factuality and adherence to desired behavior. A core component of this
project was developing infrastructure and optimization methods that behave
predictably across a wide range of scales. This allowed us to accurately
predict some aspects of GPT-4's performance based on models trained with no
more than 1/1,000th the compute of GPT-4.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2303.08774v3,11,507,2023-03,2.72345679,19.7729155
4,8583,2023,2023-05-23 17:50:33+00:00,http://arxiv.org/abs/2305.14314v1,QLoRA: Efficient Finetuning of Quantized LLMs,"We present QLoRA, an efficient finetuning approach that reduces memory usage
enough to finetune a 65B parameter model on a single 48GB GPU while preserving
full 16-bit finetuning task performance. QLoRA backpropagates gradients through
a frozen, 4-bit quantized pretrained language model into Low Rank
Adapters~(LoRA). Our best model family, which we name Guanaco, outperforms all
previous openly released models on the Vicuna benchmark, reaching 99.3% of the
performance level of ChatGPT while only requiring 24 hours of finetuning on a
single GPU. QLoRA introduces a number of innovations to save memory without
sacrificing performance: (a) 4-bit NormalFloat (NF4), a new data type that is
information theoretically optimal for normally distributed weights (b) double
quantization to reduce the average memory footprint by quantizing the
quantization constants, and (c) paged optimziers to manage memory spikes. We
use QLoRA to finetune more than 1,000 models, providing a detailed analysis of
instruction following and chatbot performance across 8 instruction datasets,
multiple model types (LLaMA, T5), and model scales that would be infeasible to
run with regular finetuning (e.g. 33B and 65B parameter models). Our results
show that QLoRA finetuning on a small high-quality dataset leads to
state-of-the-art results, even when using smaller models than the previous
SoTA. We provide a detailed analysis of chatbot performance based on both human
and GPT-4 evaluations showing that GPT-4 evaluations are a cheap and reasonable
alternative to human evaluation. Furthermore, we find that current chatbot
benchmarks are not trustworthy to accurately evaluate the performance levels of
chatbots. A lemon-picked analysis demonstrates where Guanaco fails compared to
ChatGPT. We release all of our models and code, including CUDA kernels for
4-bit training.",cs.LG,['cs.LG'],http://arxiv.org/abs/2305.14314v1,21,30,2023-05,0.523326572,18.81677483
5,15581,2023,2023-03-22 16:51:28+00:00,http://arxiv.org/abs/2303.12712v5,Sparks of Artificial General Intelligence: Early experiments with GPT-4,"Artificial intelligence (AI) researchers have been developing and refining
large language models (LLMs) that exhibit remarkable capabilities across a
variety of domains and tasks, challenging our understanding of learning and
cognition. The latest model developed by OpenAI, GPT-4, was trained using an
unprecedented scale of compute and data. In this paper, we report on our
investigation of an early version of GPT-4, when it was still in active
development by OpenAI. We contend that (this early version of) GPT-4 is part of
a new cohort of LLMs (along with ChatGPT and Google's PaLM for example) that
exhibit more general intelligence than previous AI models. We discuss the
rising capabilities and implications of these models. We demonstrate that,
beyond its mastery of language, GPT-4 can solve novel and difficult tasks that
span mathematics, coding, vision, medicine, law, psychology and more, without
needing any special prompting. Moreover, in all of these tasks, GPT-4's
performance is strikingly close to human-level performance, and often vastly
surpasses prior models such as ChatGPT. Given the breadth and depth of GPT-4's
capabilities, we believe that it could reasonably be viewed as an early (yet
still incomplete) version of an artificial general intelligence (AGI) system.
In our exploration of GPT-4, we put special emphasis on discovering its
limitations, and we discuss the challenges ahead for advancing towards deeper
and more comprehensive versions of AGI, including the possible need for
pursuing a new paradigm that moves beyond next-word prediction. We conclude
with reflections on societal influences of the recent technological leap and
future research directions.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2303.12712v5,12,348,2023-03,2.482233503,18.72289861
6,17196,2023,2023-03-06 18:58:06+00:00,http://arxiv.org/abs/2303.03378v1,PaLM-E: An Embodied Multimodal Language Model,"Large language models excel at a wide range of complex tasks. However,
enabling general inference in the real world, e.g., for robotics problems,
raises the challenge of grounding. We propose embodied language models to
directly incorporate real-world continuous sensor modalities into language
models and thereby establish the link between words and percepts. Input to our
embodied language model are multi-modal sentences that interleave visual,
continuous state estimation, and textual input encodings. We train these
encodings end-to-end, in conjunction with a pre-trained large language model,
for multiple embodied tasks including sequential robotic manipulation planning,
visual question answering, and captioning. Our evaluations show that PaLM-E, a
single large embodied multimodal model, can address a variety of embodied
reasoning tasks, from a variety of observation modalities, on multiple
embodiments, and further, exhibits positive transfer: the model benefits from
diverse joint training across internet-scale language, vision, and
visual-language domains. Our largest model, PaLM-E-562B with 562B parameters,
in addition to being trained on robotics tasks, is a visual-language generalist
with state-of-the-art performance on OK-VQA, and retains generalist language
capabilities with increasing scale.",cs.LG,"['cs.LG', 'cs.AI', 'cs.RO']",http://arxiv.org/abs/2303.03378v1,10,162,2023-03,2.268585132,16.43224799
7,5149,2023,2023-06-09 05:55:52+00:00,http://arxiv.org/abs/2306.05685v2,Judging LLM-as-a-judge with MT-Bench and Chatbot Arena,"Evaluating large language model (LLM) based chat assistants is challenging
due to their broad capabilities and the inadequacy of existing benchmarks in
measuring human preferences. To address this, we explore using strong LLMs as
judges to evaluate these models on more open-ended questions. We examine the
usage and limitations of LLM-as-a-judge, including position, verbosity, and
self-enhancement biases, as well as limited reasoning ability, and propose
solutions to mitigate some of them. We then verify the agreement between LLM
judges and human preferences by introducing two benchmarks: MT-bench, a
multi-turn question set; and Chatbot Arena, a crowdsourced battle platform. Our
results reveal that strong LLM judges like GPT-4 can match both controlled and
crowdsourced human preferences well, achieving over 80\% agreement, the same
level of agreement between humans. Hence, LLM-as-a-judge is a scalable and
explainable way to approximate human preferences, which are otherwise very
expensive to obtain. Additionally, we show our benchmark and traditional
benchmarks complement each other by evaluating several variants of LLaMA and
Vicuna. We will publicly release MT-bench questions, 3K expert votes, and 30K
conversations with human preferences from Chatbot Arena.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2306.05685v2,23,18,2023-06,0.283837057,15.957992
8,10675,2023,2023-05-11 05:56:08+00:00,http://arxiv.org/abs/2305.06586v2,SemEval-2023 Task 2: Fine-grained Multilingual Named Entity Recognition (MultiCoNER 2),"We present the findings of SemEval-2023 Task 2 on Fine-grained Multilingual
Named Entity Recognition (MultiCoNER 2). Divided into 13 tracks, the task
focused on methods to identify complex fine-grained named entities (like
WRITTENWORK, VEHICLE, MUSICALGRP) across 12 languages, in both monolingual and
multilingual scenarios, as well as noisy settings. The task used the MultiCoNER
V2 dataset, composed of 2.2 million instances in Bangla, Chinese, English,
Farsi, French, German, Hindi, Italian., Portuguese, Spanish, Swedish, and
Ukrainian. MultiCoNER 2 was one of the most popular tasks of SemEval-2023. It
attracted 842 submissions from 47 teams, and 34 teams submitted system papers.
Results showed that complex entity types such as media titles and product names
were the most challenging. Methods fusing external knowledge into transformer
models achieved the best performance, and the largest gains were on the
Creative Work and Group classes, which are still challenging even with external
knowledge. Some fine-grained classes proved to be more challenging than others,
such as SCIENTIST, ARTWORK, and PRIVATECORP. We also observed that noisy data
has a significant impact on model performance, with an average drop of 10% on
the noisy subset. The task highlights the need for future research on improving
NER robustness on noisy data containing complex entities.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2305.06586v2,19,36,2023-05,0.666666667,15.00777471
9,20085,2023,2023-02-08 12:35:34+00:00,http://arxiv.org/abs/2302.04023v2,"A Multitask, Multilingual, Multimodal Evaluation of ChatGPT on Reasoning, Hallucination, and Interactivity","This paper proposes a framework for quantitatively evaluating interactive
LLMs such as ChatGPT using publicly available data sets. We carry out an
extensive technical evaluation of ChatGPT using 23 data sets covering 8
different common NLP application tasks. We evaluate the multitask, multilingual
and multi-modal aspects of ChatGPT based on these data sets and a newly
designed multimodal dataset. We find that ChatGPT outperforms LLMs with
zero-shot learning on most tasks and even outperforms fine-tuned models on some
tasks. We find that it is better at understanding non-Latin script languages
than generating them. It is able to generate multimodal content from textual
prompts, via an intermediate code generation step. Moreover, we find that
ChatGPT is 63.41% accurate on average in 10 different reasoning categories
under logical reasoning, non-textual reasoning, and commonsense reasoning,
hence making it an unreliable reasoner. It is, for example, better at deductive
than inductive reasoning. ChatGPT suffers from hallucination problems like
other LLMs and it generates more extrinsic hallucinations from its parametric
memory as it does not have access to an external knowledge base. Finally, the
interactive feature of ChatGPT enables human collaboration with the underlying
LLM to improve its performance, i.e, 8% ROUGE-1 on summarization and 2% ChrF++
on machine translation, in a multi-turn ""prompt engineering"" fashion. We also
release codebase for evaluation set extraction.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2302.04023v2,6,212,2023-02,2.84057971,14.78229642
10,14612,2023,2023-03-31 17:28:46+00:00,http://arxiv.org/abs/2303.18223v11,A Survey of Large Language Models,"Language is essentially a complex, intricate system of human expressions
governed by grammatical rules. It poses a significant challenge to develop
capable AI algorithms for comprehending and grasping a language. As a major
approach, language modeling has been widely studied for language understanding
and generation in the past two decades, evolving from statistical language
models to neural language models. Recently, pre-trained language models (PLMs)
have been proposed by pre-training Transformer models over large-scale corpora,
showing strong capabilities in solving various NLP tasks. Since researchers
have found that model scaling can lead to performance improvement, they further
study the scaling effect by increasing the model size to an even larger size.
Interestingly, when the parameter scale exceeds a certain level, these enlarged
language models not only achieve a significant performance improvement but also
show some special abilities that are not present in small-scale language
models. To discriminate the difference in parameter scale, the research
community has coined the term large language models (LLM) for the PLMs of
significant size. Recently, the research on LLMs has been largely advanced by
both academia and industry, and a remarkable progress is the launch of ChatGPT,
which has attracted widespread attention from society. The technical evolution
of LLMs has been making an important impact on the entire AI community, which
would revolutionize the way how we develop and use AI algorithms. In this
survey, we review the recent advances of LLMs by introducing the background,
key findings, and mainstream techniques. In particular, we focus on four major
aspects of LLMs, namely pre-training, adaptation tuning, utilization, and
capacity evaluation. Besides, we also summarize the available resources for
developing LLMs and discuss the remaining issues for future directions.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2303.18223v11,13,166,2023-03,2.736211031,13.03615941
11,21840,2023,2023-01-24 18:52:59+00:00,http://arxiv.org/abs/2301.10226v3,A Watermark for Large Language Models,"Potential harms of large language models can be mitigated by watermarking
model output, i.e., embedding signals into generated text that are invisible to
humans but algorithmically detectable from a short span of tokens. We propose a
watermarking framework for proprietary language models. The watermark can be
embedded with negligible impact on text quality, and can be detected using an
efficient open-source algorithm without access to the language model API or
parameters. The watermark works by selecting a randomized set of ""green"" tokens
before a word is generated, and then softly promoting use of green tokens
during sampling. We propose a statistical test for detecting the watermark with
interpretable p-values, and derive an information-theoretic framework for
analyzing the sensitivity of the watermark. We test the watermark using a
multi-billion parameter model from the Open Pretrained Transformer (OPT)
family, and discuss robustness and security.",cs.LG,"['cs.LG', 'cs.CL', 'cs.CR']",http://arxiv.org/abs/2301.10226v3,4,76,2023-01,1.87966805,12.6432888
12,9818,2023,2023-05-17 23:16:17+00:00,http://arxiv.org/abs/2305.10601v1,Tree of Thoughts: Deliberate Problem Solving with Large Language Models,"Language models are increasingly being deployed for general problem solving
across a wide range of tasks, but are still confined to token-level,
left-to-right decision-making processes during inference. This means they can
fall short in tasks that require exploration, strategic lookahead, or where
initial decisions play a pivotal role. To surmount these challenges, we
introduce a new framework for language model inference, Tree of Thoughts (ToT),
which generalizes over the popular Chain of Thought approach to prompting
language models, and enables exploration over coherent units of text (thoughts)
that serve as intermediate steps toward problem solving. ToT allows LMs to
perform deliberate decision making by considering multiple different reasoning
paths and self-evaluating choices to decide the next course of action, as well
as looking ahead or backtracking when necessary to make global choices. Our
experiments show that ToT significantly enhances language models'
problem-solving abilities on three novel tasks requiring non-trivial planning
or search: Game of 24, Creative Writing, and Mini Crosswords. For instance, in
Game of 24, while GPT-4 with chain-of-thought prompting only solved 4% of
tasks, our method achieved a success rate of 74%. Code repo with all prompts:
https://github.com/ysymyth/tree-of-thought-llm.",cs.CL,"['cs.CL', 'cs.AI', 'cs.LG']",http://arxiv.org/abs/2305.10601v1,20,47,2023-05,0.731770833,12.60342737
13,21649,2023,2023-01-26 18:44:06+00:00,http://arxiv.org/abs/2301.11305v2,DetectGPT: Zero-Shot Machine-Generated Text Detection using Probability Curvature,"The increasing fluency and widespread usage of large language models (LLMs)
highlight the desirability of corresponding tools aiding detection of
LLM-generated text. In this paper, we identify a property of the structure of
an LLM's probability function that is useful for such detection. Specifically,
we demonstrate that text sampled from an LLM tends to occupy negative curvature
regions of the model's log probability function. Leveraging this observation,
we then define a new curvature-based criterion for judging if a passage is
generated from a given LLM. This approach, which we call DetectGPT, does not
require training a separate classifier, collecting a dataset of real or
generated passages, or explicitly watermarking generated text. It uses only log
probabilities computed by the model of interest and random perturbations of the
passage from another generic pre-trained language model (e.g., T5). We find
DetectGPT is more discriminative than existing zero-shot methods for model
sample detection, notably improving detection of fake news articles generated
by 20B parameter GPT-NeoX from 0.81 AUROC for the strongest zero-shot baseline
to 0.95 AUROC for DetectGPT. See https://ericmitchell.ai/detectgpt for code,
data, and other project information.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2301.11305v2,4,75,2023-01,1.87966805,12.47271093
14,7866,2023,2023-05-25 17:46:38+00:00,http://arxiv.org/abs/2305.16291v1,Voyager: An Open-Ended Embodied Agent with Large Language Models,"We introduce Voyager, the first LLM-powered embodied lifelong learning agent
in Minecraft that continuously explores the world, acquires diverse skills, and
makes novel discoveries without human intervention. Voyager consists of three
key components: 1) an automatic curriculum that maximizes exploration, 2) an
ever-growing skill library of executable code for storing and retrieving
complex behaviors, and 3) a new iterative prompting mechanism that incorporates
environment feedback, execution errors, and self-verification for program
improvement. Voyager interacts with GPT-4 via blackbox queries, which bypasses
the need for model parameter fine-tuning. The skills developed by Voyager are
temporally extended, interpretable, and compositional, which compounds the
agent's abilities rapidly and alleviates catastrophic forgetting. Empirically,
Voyager shows strong in-context lifelong learning capability and exhibits
exceptional proficiency in playing Minecraft. It obtains 3.3x more unique
items, travels 2.3x longer distances, and unlocks key tech tree milestones up
to 15.3x faster than prior SOTA. Voyager is able to utilize the learned skill
library in a new Minecraft world to solve novel tasks from scratch, while other
techniques struggle to generalize. We open-source our full codebase and prompts
at https://voyager.minedojo.org/.",cs.AI,"['cs.AI', 'cs.LG']",http://arxiv.org/abs/2305.16291v1,21,20,2023-05,0.523326572,12.43315937
15,7241,2023,2023-05-29 07:41:03+00:00,http://arxiv.org/abs/2305.17926v1,Large Language Models are not Fair Evaluators,"We uncover a systematic bias in the evaluation paradigm of adopting large
language models~(LLMs), e.g., GPT-4, as a referee to score the quality of
responses generated by candidate models. We find that the quality ranking of
candidate responses can be easily hacked by simply altering their order of
appearance in the context. This manipulation allows us to skew the evaluation
result, making one model appear considerably superior to the other, e.g.,
vicuna could beat ChatGPT on 66 over 80 tested queries. To address this issue,
we propose two simple yet effective calibration strategies: 1) Multiple
Evidence Calibration, which requires the evaluator model to generate multiple
detailed pieces of evidence before assigning ratings; 2) Balanced Position
Calibration, which aggregates results across various orders to determine the
final score. Extensive experiments demonstrate that our approach successfully
mitigates evaluation bias, resulting in closer alignment with human judgments.
To facilitate future research on more robust large language model comparison,
we integrate the techniques in the paper into an easy-to-use toolkit
\emph{FairEval}, along with the human
annotations.\footnote{\url{https://github.com/i-Eval/FairEval}}",cs.CL,"['cs.CL', 'cs.AI', 'cs.IR']",http://arxiv.org/abs/2305.17926v1,22,13,2023-05,0.334851936,12.28870616
16,19924,2023,2023-02-09 16:49:57+00:00,http://arxiv.org/abs/2302.04761v1,Toolformer: Language Models Can Teach Themselves to Use Tools,"Language models (LMs) exhibit remarkable abilities to solve new tasks from
just a few examples or textual instructions, especially at scale. They also,
paradoxically, struggle with basic functionality, such as arithmetic or factual
lookup, where much simpler and smaller models excel. In this paper, we show
that LMs can teach themselves to use external tools via simple APIs and achieve
the best of both worlds. We introduce Toolformer, a model trained to decide
which APIs to call, when to call them, what arguments to pass, and how to best
incorporate the results into future token prediction. This is done in a
self-supervised way, requiring nothing more than a handful of demonstrations
for each API. We incorporate a range of tools, including a calculator, a Q\&A
system, two different search engines, a translation system, and a calendar.
Toolformer achieves substantially improved zero-shot performance across a
variety of downstream tasks, often competitive with much larger models, without
sacrificing its core language modeling abilities.",cs.CL,['cs.CL'],http://arxiv.org/abs/2302.04761v1,6,174,2023-02,2.84057971,12.09665471
17,14044,2023,2023-04-06 17:58:09+00:00,http://arxiv.org/abs/2304.03277v1,Instruction Tuning with GPT-4,"Prior work has shown that finetuning large language models (LLMs) using
machine-generated instruction-following data enables such models to achieve
remarkable zero-shot capabilities on new tasks, and no human-written
instructions are needed. In this paper, we present the first attempt to use
GPT-4 to generate instruction-following data for LLM finetuning. Our early
experiments on instruction-tuned LLaMA models show that the 52K English and
Chinese instruction-following data generated by GPT-4 leads to superior
zero-shot performance on new tasks to the instruction-following data generated
by previous state-of-the-art models. We also collect feedback and comparison
data from GPT-4 to enable a comprehensive evaluation and reward model training.
We make our data generated using GPT-4 as well as our codebase publicly
available.",cs.CL,"['cs.CL', 'cs.AI']",http://arxiv.org/abs/2304.03277v1,14,81,2023-04,1.702770781,11.83724304
18,22246,2023,2023-01-18 15:23:25+00:00,http://arxiv.org/abs/2301.07597v1,"How Close is ChatGPT to Human Experts? Comparison Corpus, Evaluation, and Detection","The introduction of ChatGPT has garnered widespread attention in both
academic and industrial communities. ChatGPT is able to respond effectively to
a wide range of human questions, providing fluent and comprehensive answers
that significantly surpass previous public chatbots in terms of security and
usefulness. On one hand, people are curious about how ChatGPT is able to
achieve such strength and how far it is from human experts. On the other hand,
people are starting to worry about the potential negative impacts that large
language models (LLMs) like ChatGPT could have on society, such as fake news,
plagiarism, and social security issues. In this work, we collected tens of
thousands of comparison responses from both human experts and ChatGPT, with
questions ranging from open-domain, financial, medical, legal, and
psychological areas. We call the collected dataset the Human ChatGPT Comparison
Corpus (HC3). Based on the HC3 dataset, we study the characteristics of
ChatGPT's responses, the differences and gaps from human experts, and future
directions for LLMs. We conducted comprehensive human evaluations and
linguistic analyses of ChatGPT-generated content compared with that of humans,
where many interesting results are revealed. After that, we conduct extensive
experiments on how to effectively detect whether a certain text is generated by
ChatGPT or humans. We build three different detection systems, explore several
key factors that influence their effectiveness, and evaluate them in different
scenarios. The dataset, code, and models are all publicly available at
https://github.com/Hello-SimpleAI/chatgpt-comparison-detection.",cs.CL,['cs.CL'],http://arxiv.org/abs/2301.07597v1,3,93,2023-01,2.433962264,11.61778306
19,10932,2023,2023-05-09 08:16:42+00:00,http://arxiv.org/abs/2305.06161v1,StarCoder: may the source be with you!,"The BigCode community, an open-scientific collaboration working on the
responsible development of Large Language Models for Code (Code LLMs),
introduces StarCoder and StarCoderBase: 15.5B parameter models with 8K context
length, infilling capabilities and fast large-batch inference enabled by
multi-query attention. StarCoderBase is trained on 1 trillion tokens sourced
from The Stack, a large collection of permissively licensed GitHub repositories
with inspection tools and an opt-out process. We fine-tuned StarCoderBase on
35B Python tokens, resulting in the creation of StarCoder. We perform the most
comprehensive evaluation of Code LLMs to date and show that StarCoderBase
outperforms every open Code LLM that supports multiple programming languages
and matches or outperforms the OpenAI code-cushman-001 model. Furthermore,
StarCoder outperforms every model that is fine-tuned on Python, can be prompted
to achieve 40\% pass@1 on HumanEval, and still retains its performance on other
programming languages. We take several important steps towards a safe
open-access model release, including an improved PII redaction pipeline and a
novel attribution tracing tool, and make the StarCoder models publicly
available under a more commercially viable version of the Open Responsible AI
Model license.",cs.CL,"['cs.CL', 'cs.AI', 'cs.PL', 'cs.SE']",http://arxiv.org/abs/2305.06161v1,19,28,2023-05,0.666666667,11.60978799
20,21015,2023,2023-01-31 18:59:03+00:00,http://arxiv.org/abs/2301.13867v2,Mathematical Capabilities of ChatGPT,"We investigate the mathematical capabilities of two iterations of ChatGPT
(released 9-January-2023 and 30-January-2023) and of GPT-4 by testing them on
publicly available datasets, as well as hand-crafted ones, using a novel
methodology. In contrast to formal mathematics, where large databases of formal
proofs are available (e.g., the Lean Mathematical Library), current datasets of
natural-language mathematics, used to benchmark language models, either cover
only elementary mathematics or are very small. We address this by publicly
releasing two new datasets: GHOSTS and miniGHOSTS. These are the first
natural-language datasets curated by working researchers in mathematics that
(1) aim to cover graduate-level mathematics, (2) provide a holistic overview of
the mathematical capabilities of language models, and (3) distinguish multiple
dimensions of mathematical reasoning. These datasets also test whether ChatGPT
and GPT-4 can be helpful assistants to professional mathematicians by emulating
use cases that arise in the daily professional activities of mathematicians. We
benchmark the models on a range of fine-grained performance metrics. For
advanced mathematics, this is the most detailed evaluation effort to date. We
find that ChatGPT can be used most successfully as a mathematical assistant for
querying facts, acting as a mathematical search engine and knowledge base
interface. GPT-4 can additionally be used for undergraduate-level mathematics
but fails on graduate-level difficulty. Contrary to many positive reports in
the media about GPT-4 and ChatGPT's exam-solving abilities (a potential case of
selection bias), their overall mathematical performance is well below the level
of a graduate student. Hence, if your goal is to use ChatGPT to pass a
graduate-level math exam, you would be better off copying from your average
peer!",cs.LG,"['cs.LG', 'cs.AI', 'cs.CL']",http://arxiv.org/abs/2301.13867v2,5,79,2023-01,2.156549521,11.22068227

